SessionRec: Next Session Prediction Paradigm For Generative Sequential Recommendation

We introduce SessionRec, a novel next-session prediction paradigm (NSPP) for generative sequential recommendation, addressing the fundamental misalignment between conventional next-item prediction paradigm (NIPP) and real-world recommendation scenarios. Unlike NIPP's item-level autoregressive generation that contradicts actual session-based user interactions, our framework introduces a session-aware representation learning through hierarchical sequence aggregation (intra/inter-session), reducing attention computation complexity while enabling implicit modeling of massive negative interactions, and a session-based prediction objective that better captures users' diverse interests through multi-item recommendation in next sessions. Moreover, we found that incorporating a rank loss for items within the session under the next session prediction paradigm can significantly improve the ranking effectiveness of generative sequence recommendation models. We also verified that SessionRec exhibits clear power-law scaling laws similar to those observed in LLMs. Extensive experiments conducted on public datasets and online A/B test in Meituan App demonstrate the effectiveness of SessionRec. The proposed paradigm establishes new foundations for developing industrial-scale generative recommendation systems through its model-agnostic architecture and computational efficiency.

==> README.txt <==
@inproceedings{DBLP:conf/dasfaa/ZhangYZCHJG24,
  author       = {Yabin Zhang and
                  Wenhui Yu and
                  Erhan Zhang and
                  Xu Chen and
                  Lantao Hu and
                  Peng Jiang and
                  Kun Gai},
  editor       = {Makoto Onizuka and
                  Jae{-}Gil Lee and
                  Yongxin Tong and
                  Chuan Xiao and
                  Yoshiharu Ishikawa and
                  Sihem Amer{-}Yahia and
                  H. V. Jagadish and
                  Kejing Lu},
  title        = {RecGPT},
  booktitle    = {Database Systems for Advanced Applications - 29th International Conference,
                  {DASFAA} 2024, Gifu, Japan, July 2-5, 2024, Proceedings, Part {V}},
  series       = {Lecture Notes in Computer Science},
  volume       = {14854},
  pages        = {233--250},
  publisher    = {Springer},
  year         = {2024},
  url          = {https://doi.org/10.1007/978-981-97-5569-1\_15},
  doi          = {10.1007/978-981-97-5569-1\_15},
  timestamp    = {Mon, 06 Jan 2025 07:45:03 +0100},
  biburl       = {https://dblp.org/rec/conf/dasfaa/ZhangYZCHJG24.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2409-12740,
  author       = {Junyi Chen and
                  Lu Chi and
                  Bingyue Peng and
                  Zehuan Yuan},
  title        = {{HLLM:} Enhancing Sequential Recommendations via Hierarchical Large
                  Language Models for Item and User Modeling},
  journal      = {CoRR},
  volume       = {abs/2409.12740},
  year         = {2024},
  url          = {https://doi.org/10.48550/arXiv.2409.12740},
  doi          = {10.48550/ARXIV.2409.12740},
  eprinttype    = {arXiv},
  eprint       = {2409.12740},
  timestamp    = {Thu, 17 Oct 2024 12:28:17 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2409-12740.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2401-04858,
  author       = {Sumanth Doddapaneni and
                  Krishna Sayana and
                  Ambarish Jash and
                  Sukhdeep S. Sodhi and
                  Dima Kuzmin},
  title        = {User Embedding Model for Personalized Language Prompting},
  journal      = {CoRR},
  volume       = {abs/2401.04858},
  year         = {2024},
  url          = {https://doi.org/10.48550/arXiv.2401.04858},
  doi          = {10.48550/ARXIV.2401.04858},
  eprinttype    = {arXiv},
  eprint       = {2401.04858},
  timestamp    = {Wed, 24 Jan 2024 16:19:32 +0100},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2401-04858.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2406-02844,
  author       = {Li Yang and
                  Anushya Subbiah and
                  Hardik Patel and
                  Judith Yue Li and
                  Yanwei Song and
                  Reza Mirghaderi and
                  Vikram Aggarwal},
  title        = {Item-Language Model for Conversational Recommendation},
  journal      = {CoRR},
  volume       = {abs/2406.02844},
  year         = {2024},
  url          = {https://doi.org/10.48550/arXiv.2406.02844},
  doi          = {10.48550/ARXIV.2406.02844},
  eprinttype    = {arXiv},
  eprint       = {2406.02844},
  timestamp    = {Fri, 05 Jul 2024 16:54:14 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2406-02844.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/cvpr/LeeKKCH22,
  author       = {Doyup Lee and
                  Chiheon Kim and
                  Saehoon Kim and
                  Minsu Cho and
                  Wook{-}Shin Han},
  title        = {Autoregressive Image Generation using Residual Quantization},
  booktitle    = {{IEEE/CVF} Conference on Computer Vision and Pattern Recognition,
                  {CVPR} 2022, New Orleans, LA, USA, June 18-24, 2022},
  pages        = {11513--11522},
  publisher    = {{IEEE}},
  year         = {2022},
  url          = {https://doi.org/10.1109/CVPR52688.2022.01123},
  doi          = {10.1109/CVPR52688.2022.01123},
  timestamp    = {Sun, 19 Jan 2025 13:39:04 +0100},
  biburl       = {https://dblp.org/rec/conf/cvpr/LeeKKCH22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/nips/RajputMSKVHHT0S23,
  author       = {Shashank Rajput and
                  Nikhil Mehta and
                  Anima Singh and
                  Raghunandan Hulikal Keshavan and
                  Trung Vu and
                  Lukasz Heldt and
                  Lichan Hong and
                  Yi Tay and
                  Vinh Q. Tran and
                  Jonah Samost and
                  Maciej Kula and
                  Ed H. Chi and
                  Mahesh Sathiamoorthy},
  editor       = {Alice Oh and
                  Tristan Naumann and
                  Amir Globerson and
                  Kate Saenko and
                  Moritz Hardt and
                  Sergey Levine},
  title        = {Recommender Systems with Generative Retrieval},
  booktitle    = {Advances in Neural Information Processing Systems 36: Annual Conference
                  on Neural Information Processing Systems 2023, NeurIPS 2023, New Orleans,
                  LA, USA, December 10 - 16, 2023},
  year         = {2023},
  url          = {http://papers.nips.cc/paper\_files/paper/2023/hash/20dcab0f14046a5c6b02b61da9f13229-Abstract-Conference.html},
  timestamp    = {Wed, 11 Dec 2024 17:20:57 +0100},
  biburl       = {https://dblp.org/rec/conf/nips/RajputMSKVHHT0S23.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/kdd/ZhouZSFZMYJLG18,
  author       = {Guorui Zhou and
                  Xiaoqiang Zhu and
                  Chengru Song and
                  Ying Fan and
                  Han Zhu and
                  Xiao Ma and
                  Yanghui Yan and
                  Junqi Jin and
                  Han Li and
                  Kun Gai},
  editor       = {Yike Guo and
                  Faisal Farooq},
  title        = {Deep Interest Network for Click-Through Rate Prediction},
  booktitle    = {Proceedings of the 24th {ACM} {SIGKDD} International Conference on
                  Knowledge Discovery {\&} Data Mining, {KDD} 2018, London, UK,
                  August 19-23, 2018},
  pages        = {1059--1068},
  publisher    = {{ACM}},
  year         = {2018},
  url          = {https://doi.org/10.1145/3219819.3219823},
  doi          = {10.1145/3219819.3219823},
  timestamp    = {Sat, 14 Dec 2024 21:39:16 +0100},
  biburl       = {https://dblp.org/rec/conf/kdd/ZhouZSFZMYJLG18.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/aaai/ZhouMFPBZZG19,
  author       = {Guorui Zhou and
                  Na Mou and
                  Ying Fan and
                  Qi Pi and
                  Weijie Bian and
                  Chang Zhou and
                  Xiaoqiang Zhu and
                  Kun Gai},
  title        = {Deep Interest Evolution Network for Click-Through Rate Prediction},
  booktitle    = {The Thirty-Third {AAAI} Conference on Artificial Intelligence, {AAAI}
                  2019, The Thirty-First Innovative Applications of Artificial Intelligence
                  Conference, {IAAI} 2019, The Ninth {AAAI} Symposium on Educational
                  Advances in Artificial Intelligence, {EAAI} 2019, Honolulu, Hawaii,
                  USA, January 27 - February 1, 2019},
  pages        = {5941--5948},
  publisher    = {{AAAI} Press},
  year         = {2019},
  url          = {https://doi.org/10.1609/aaai.v33i01.33015941},
  doi          = {10.1609/AAAI.V33I01.33015941},
  timestamp    = {Mon, 04 Sep 2023 12:29:24 +0200},
  biburl       = {https://dblp.org/rec/conf/aaai/ZhouMFPBZZG19.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/ijcai/FengLSWSZY19,
  author       = {Yufei Feng and
                  Fuyu Lv and
                  Weichen Shen and
                  Menghan Wang and
                  Fei Sun and
                  Yu Zhu and
                  Keping Yang},
  editor       = {Sarit Kraus},
  title        = {Deep Session Interest Network for Click-Through Rate Prediction},
  booktitle    = {Proceedings of the Twenty-Eighth International Joint Conference on
                  Artificial Intelligence, {IJCAI} 2019, Macao, China, August 10-16,
                  2019},
  pages        = {2301--2307},
  publisher    = {ijcai.org},
  year         = {2019},
  url          = {https://doi.org/10.24963/ijcai.2019/319},
  doi          = {10.24963/IJCAI.2019/319},
  timestamp    = {Tue, 15 Oct 2024 16:43:28 +0200},
  biburl       = {https://dblp.org/rec/conf/ijcai/FengLSWSZY19.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/cikm/PiZZWRFZG20,
  author       = {Qi Pi and
                  Guorui Zhou and
                  Yujing Zhang and
                  Zhe Wang and
                  Lejian Ren and
                  Ying Fan and
                  Xiaoqiang Zhu and
                  Kun Gai},
  editor       = {Mathieu d'Aquin and
                  Stefan Dietze and
                  Claudia Hauff and
                  Edward Curry and
                  Philippe Cudr{\'{e}}{-}Mauroux},
  title        = {Search-based User Interest Modeling with Lifelong Sequential Behavior
                  Data for Click-Through Rate Prediction},
  booktitle    = {{CIKM} '20: The 29th {ACM} International Conference on Information
                  and Knowledge Management, Virtual Event, Ireland, October 19-23, 2020},
  pages        = {2685--2692},
  publisher    = {{ACM}},
  year         = {2020},
  url          = {https://doi.org/10.1145/3340531.3412744},
  doi          = {10.1145/3340531.3412744},
  timestamp    = {Fri, 25 Dec 2020 01:15:14 +0100},
  biburl       = {https://dblp.org/rec/conf/cikm/PiZZWRFZG20.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-2108-04468,
  author       = {Qiwei Chen and
                  Changhua Pei and
                  Shanshan Lv and
                  Chao Li and
                  Junfeng Ge and
                  Wenwu Ou},
  title        = {End-to-End User Behavior Retrieval in Click-Through RatePrediction
                  Model},
  journal      = {CoRR},
  volume       = {abs/2108.04468},
  year         = {2021},
  url          = {https://arxiv.org/abs/2108.04468},
  eprinttype    = {arXiv},
  eprint       = {2108.04468},
  timestamp    = {Wed, 11 Aug 2021 15:24:08 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/abs-2108-04468.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/cikm/CaoZFHXCC22,
  author       = {Yue Cao and
                  Xiaojiang Zhou and
                  Jiaqi Feng and
                  Peihao Huang and
                  Yao Xiao and
                  Dayao Chen and
                  Sheng Chen},
  editor       = {Mohammad Al Hasan and
                  Li Xiong},
  title        = {Sampling Is All You Need on Modeling Long-Term User Behaviors for
                  {CTR} Prediction},
  booktitle    = {Proceedings of the 31st {ACM} International Conference on Information
                  {\&} Knowledge Management, Atlanta, GA, USA, October 17-21, 2022},
  pages        = {2974--2983},
  publisher    = {{ACM}},
  year         = {2022},
  url          = {https://doi.org/10.1145/3511808.3557082},
  doi          = {10.1145/3511808.3557082},
  timestamp    = {Sun, 19 Jan 2025 13:12:31 +0100},
  biburl       = {https://dblp.org/rec/conf/cikm/CaoZFHXCC22.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/kdd/ChangZFZGLHLNSG23,
  author       = {Jianxin Chang and
                  Chenbin Zhang and
                  Zhiyi Fu and
                  Xiaoxue Zang and
                  Lin Guan and
                  Jing Lu and
                  Yiqun Hui and
                  Dewei Leng and
                  Yanan Niu and
                  Yang Song and
                  Kun Gai},
  editor       = {Ambuj K. Singh and
                  Yizhou Sun and
                  Leman Akoglu and
                  Dimitrios Gunopulos and
                  Xifeng Yan and
                  Ravi Kumar and
                  Fatma Ozcan and
                  Jieping Ye},
  title        = {{TWIN:} TWo-stage Interest Network for Lifelong User Behavior Modeling
                  in {CTR} Prediction at Kuaishou},
  booktitle    = {Proceedings of the 29th {ACM} {SIGKDD} Conference on Knowledge Discovery
                  and Data Mining, {KDD} 2023, Long Beach, CA, USA, August 6-10, 2023},
  pages        = {3785--3794},
  publisher    = {{ACM}},
  year         = {2023},
  url          = {https://doi.org/10.1145/3580305.3599922},
  doi          = {10.1145/3580305.3599922},
  timestamp    = {Sun, 19 Jan 2025 13:22:27 +0100},
  biburl       = {https://dblp.org/rec/conf/kdd/ChangZFZGLHLNSG23.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/cikm/SiGSZLHCYZLZZN024,
  author       = {Zihua Si and
                  Lin Guan and
                  Zhongxiang Sun and
                  Xiaoxue Zang and
                  Jing Lu and
                  Yiqun Hui and
                  Xingchao Cao and
                  Zeyu Yang and
                  Yichen Zheng and
                  Dewei Leng and
                  Kai Zheng and
                  Chenbin Zhang and
                  Yanan Niu and
                  Yang Song and
                  Kun Gai},
  editor       = {Edoardo Serra and
                  Francesca Spezzano},
  title        = {{TWIN} {V2:} Scaling Ultra-Long User Behavior Sequence Modeling for
                  Enhanced {CTR} Prediction at Kuaishou},
  booktitle    = {Proceedings of the 33rd {ACM} International Conference on Information
                  and Knowledge Management, {CIKM} 2024, Boise, ID, USA, October 21-25,
                  2024},
  pages        = {4890--4897},
  publisher    = {{ACM}},
  year         = {2024},
  url          = {https://doi.org/10.1145/3627673.3680030},
  doi          = {10.1145/3627673.3680030},
  timestamp    = {Sun, 19 Jan 2025 13:12:29 +0100},
  biburl       = {https://dblp.org/rec/conf/cikm/SiGSZLHCYZLZZN024.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/www/RendleFS10,
  author       = {Steffen Rendle and
                  Christoph Freudenthaler and
                  Lars Schmidt{-}Thieme},
  editor       = {Michael Rappa and
                  Paul Jones and
                  Juliana Freire and
                  Soumen Chakrabarti},
  title        = {Factorizing personalized Markov chains for next-basket recommendation},
  booktitle    = {Proceedings of the 19th International Conference on World Wide Web,
                  {WWW} 2010, Raleigh, North Carolina, USA, April 26-30, 2010},
  pages        = {811--820},
  publisher    = {{ACM}},
  year         = {2010},
  url          = {https://doi.org/10.1145/1772690.1772773},
  doi          = {10.1145/1772690.1772773},
  timestamp    = {Sun, 02 Jun 2019 21:15:58 +0200},
  biburl       = {https://dblp.org/rec/conf/www/RendleFS10.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:journals/corr/HidasiKBT15,
  author       = {Bal{\'{a}}zs Hidasi and
                  Alexandros Karatzoglou and
                  Linas Baltrunas and
                  Domonkos Tikk},
  editor       = {Yoshua Bengio and
                  Yann LeCun},
  title        = {Session-based Recommendations with Recurrent Neural Networks},
  booktitle    = {4th International Conference on Learning Representations, {ICLR} 2016,
                  San Juan, Puerto Rico, May 2-4, 2016, Conference Track Proceedings},
  year         = {2016},
  url          = {http://arxiv.org/abs/1511.06939},
  timestamp    = {Thu, 25 Jul 2019 14:25:38 +0200},
  biburl       = {https://dblp.org/rec/journals/corr/HidasiKBT15.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/wsdm/WuABSJ17,
  author       = {Chao{-}Yuan Wu and
                  Amr Ahmed and
                  Alex Beutel and
                  Alexander J. Smola and
                  How Jing},
  editor       = {Maarten de Rijke and
                  Milad Shokouhi and
                  Andrew Tomkins and
                  Min Zhang},
  title        = {Recurrent Recommender Networks},
  booktitle    = {Proceedings of the Tenth {ACM} International Conference on Web Search
                  and Data Mining, {WSDM} 2017, Cambridge, United Kingdom, February
                  6-10, 2017},
  pages        = {495--503},
  publisher    = {{ACM}},
  year         = {2017},
  url          = {https://doi.org/10.1145/3018661.3018689},
  doi          = {10.1145/3018661.3018689},
  timestamp    = {Mon, 16 Oct 2023 13:50:56 +0200},
  biburl       = {https://dblp.org/rec/conf/wsdm/WuABSJ17.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/nips/VaswaniSPUJGKP17,
  author       = {Ashish Vaswani and
                  Noam Shazeer and
                  Niki Parmar and
                  Jakob Uszkoreit and
                  Llion Jones and
                  Aidan N. Gomez and
                  Lukasz Kaiser and
                  Illia Polosukhin},
  editor       = {Isabelle Guyon and
                  Ulrike von Luxburg and
                  Samy Bengio and
                  Hanna M. Wallach and
                  Rob Fergus and
                  S. V. N. Vishwanathan and
                  Roman Garnett},
  title        = {Attention is All you Need},
  booktitle    = {Advances in Neural Information Processing Systems 30: Annual Conference
                  on Neural Information Processing Systems 2017, December 4-9, 2017,
                  Long Beach, CA, {USA}},
  pages        = {5998--6008},
  year         = {2017},
  url          = {https://proceedings.neurips.cc/paper/2017/hash/3f5ee243547dee91fbd053c1c4a845aa-Abstract.html},
  timestamp    = {Thu, 21 Jan 2021 15:15:21 +0100},
  biburl       = {https://dblp.org/rec/conf/nips/VaswaniSPUJGKP17.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/icdm/KangM18,
  author       = {Wang{-}Cheng Kang and
                  Julian J. McAuley},
  title        = {Self-Attentive Sequential Recommendation},
  booktitle    = {{IEEE} International Conference on Data Mining, {ICDM} 2018, Singapore,
                  November 17-20, 2018},
  pages        = {197--206},
  publisher    = {{IEEE} Computer Society},
  year         = {2018},
  url          = {https://doi.org/10.1109/ICDM.2018.00035},
  doi          = {10.1109/ICDM.2018.00035},
  timestamp    = {Sun, 19 Jan 2025 13:17:29 +0100},
  biburl       = {https://dblp.org/rec/conf/icdm/KangM18.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/cikm/SunLWPLOJ19,
  author       = {Fei Sun and
                  Jun Liu and
                  Jian Wu and
                  Changhua Pei and
                  Xiao Lin and
                  Wenwu Ou and
                  Peng Jiang},
  editor       = {Wenwu Zhu and
                  Dacheng Tao and
                  Xueqi Cheng and
                  Peng Cui and
                  Elke A. Rundensteiner and
                  David Carmel and
                  Qi He and
                  Jeffrey Xu Yu},
  title        = {BERT4Rec: Sequential Recommendation with Bidirectional Encoder Representations
                  from Transformer},
  booktitle    = {Proceedings of the 28th {ACM} International Conference on Information
                  and Knowledge Management, {CIKM} 2019, Beijing, China, November 3-7,
                  2019},
  pages        = {1441--1450},
  publisher    = {{ACM}},
  year         = {2019},
  url          = {https://doi.org/10.1145/3357384.3357895},
  doi          = {10.1145/3357384.3357895},
  timestamp    = {Thu, 08 Aug 2024 08:10:24 +0200},
  biburl       = {https://dblp.org/rec/conf/cikm/SunLWPLOJ19.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{DBLP:conf/icml/ZhaiLLWLCGGGHLS24,
  author       = {Jiaqi Zhai and
                  Lucy Liao and
                  Xing Liu and
                  Yueming Wang and
                  Rui Li and
                  Xuan Cao and
                  Leon Gao and
                  Zhaojie Gong and
                  Fangda Gu and
                  Jiayuan He and
                  Yinghai Lu and
                  Yu Shi},
  title        = {Actions Speak Louder than Words: Trillion-Parameter Sequential Transducers
                  for Generative Recommendations},
  booktitle    = {Forty-first International Conference on Machine Learning, {ICML} 2024,
                  Vienna, Austria, July 21-27, 2024},
  publisher    = {OpenReview.net},
  year         = {2024},
  url          = {https://openreview.net/forum?id=xye7iNsgXn},
  timestamp    = {Mon, 09 Sep 2024 14:52:21 +0200},
  biburl       = {https://dblp.org/rec/conf/icml/ZhaiLLWLCGGGHLS24.bib},
  bibsource    = {dblp computer science bibliography, https://dblp.org}
}
